Spectral Experts for Estimating Mixtures of Linear Regressions

Discriminative latent-variable models are typically learned using EM or gradient-based optimization, which suffer from local optima. In this paper, we develop a new computationally efficient and provably consistent estimator for a mixture of linear regressions, a simple instance of a discriminative latent-variable model. Our approach relies on a low-rank linear regression to recover a symmetric tensor, which can be factorized into the parameters using a tensor power method. We prove rates of convergence for our estimator and provide an empirical evaluation illustrating its strengths relative to local optimization (EM).

==> figures/vs-n/1833-rm.txt <==
1e3.txt 6.183300 (+/- 1.167632) 2.308020 (+/- 1.310735) 3.514110 (+/- 1.986657) 
1e4.txt 5.834110 (+/- 0.715221) 2.196090 (+/- 1.198132) 2.614670 (+/- 1.362735) 
1e5.txt 5.787380 (+/- 0.819408) 2.634370 (+/- 1.202208) 3.827660 (+/- 1.471584) 
1e6.txt 7.052010 (+/- 1.573369) 3.036780 (+/- 0.918085) 2.768690 (+/- 0.425867) 
3e3.txt 6.509040 (+/- 2.368639) 2.241960 (+/- 2.002123) 3.161430 (+/- 1.489272) 
3e4.txt 6.120780 (+/- 0.681704) 1.631780 (+/- 1.068296) 2.336450 (+/- 1.290413) 
3e5.txt 6.363770 (+/- 0.984964) 2.852680 (+/- 1.691211) 3.382270 (+/- 1.553230) 
3e6.txt 6.629000 (+/- 0.356376) 2.716625 (+/- 0.678719) 2.139900 (+/- 1.193094) 
5e2.txt 6.465030 (+/- 2.252870) 2.216060 (+/- 2.010379) 3.729710 (+/- 1.210151) 
5e4.txt 6.326730 (+/- 0.788115) 1.863480 (+/- 1.363167) 2.362880 (+/- 1.299066) 
7e3.txt 6.224570 (+/- 1.259178) 2.914710 (+/- 1.744109) 2.777800 (+/- 1.187125) 
7e4.txt 6.339340 (+/- 0.786581) 2.400350 (+/- 0.987328) 2.772900 (+/- 1.298996) 
7e5.txt 6.123270 (+/- 0.838921) 2.697140 (+/- 1.264468) 2.588240 (+/- 1.950739) 


1e3.txt 
1e4.txt 
1e5.txt 
1e6.txt 
3e3.txt 
3e4.txt 
3e5.txt 
3e6.txt 
5e2.txt 
5e4.txt 
7e3.txt 
7e4.txt 
7e5.txt 

